Halfway to the peak: Spatially resolved star formation and kinematics in a z=0.54 dusty galaxy with JWST/MIRI

We present JWST/MIRI/MRS observations of an infrared luminous disk galaxy, FLS1, at z=0.54. With a lookback time of 5 Gyr, FLS1 is chronologically at the midpoint between the peak epoch of star formation and the present day. The MRS data provide maps of the atomic fine structure lines [Ar II]6.99 micron, [Ar III]8.99 micron, [Ne II]12.81 micron, and [Ne III]15.55 micron, polycyclic aromatic hydrocarbon (PAH) features at 3.3 micron, 6.2 micron, and 11.3 micron, and the warm molecular gas indicators H2S(5) and H2S(3); all these emission features are spatially resolved. We find that the PAH emission is more extended along the Northern side of the galaxy when compared to the well-studied star-formation tracer [Ne II]. The H2 rotational lines, which are shock indicators, are strongest and most extended on the Southern side of the galaxy. [Ar II] is the second brightest fine structure line detected in FLS1 and we show that it is a useful kinematic probe which can be detected with JWST out to z=3. Velocity maps of [Ar II] show a rotating disk with signs of turbulence. Our results provide an example of how spatially resolved mid-infrared spectroscopy can allow us to better understand the star formation and ISM conditions in a galaxy halfway back to the peak epoch of galaxy evolution.

==> authors.txt <==
Jason Young, Alexandra Pope, Anna Sajina, Lin Yan, Thiago S Gonçalves, Miriam Eleazer, Stacey Alberts, Lee Armus, Matteo Bonato, Daniel A. Dale , Duncan Farrah, Carl Ferkinhoff, Christopher C. Hayward, Jed McKinney, Eric J. Murphy, Nicole Nesvadba, Patrick Ogle, Leonid Sajkov, and Sylvain Veilleux

